Upper Limits on the Mass of Cool Gas in the Circumgalactic Medium of Dwarf Galaxies

We use HI absorption measurements to constrain the amount of cool ($\approx 10^4$ K), photoionized gas in the circumgalactic medium (CGM) of dwarf galaxies with $M_* = 10^{6.5-9.5}~M_\odot$ in the nearby Universe ($z<0.3$). We show analytically that volume-filling gas gives an upper limit on the gas mass needed to reproduce a given HI column density profile. We introduce a power-law density profile for the gas distribution and fit our model to archival HI observations to infer the cool CGM gas mass, $M_{\rm cCGM}$, as a function of halo mass. For volume-filling ($f_V=1$) models, we find $M_{\rm cCGM} = 5 \times 10^8-2 \times 10^9~M_{\odot}$, constituting $\lesssim 10\%$ of the halo baryon budget. For clumpy gas, with $f_V=0.01$, the masses are a factor of $\approx 11$ lower, in agreement with our analytic approximation. Our assumption that the measured HI forms entirely in the cool CGM provides a conservative upper limit on $M_{\rm cCGM}$, and possible contributions from the intergalactic medium or warm/hot CGM will further strengthen our result. We estimate the mass uncertainties due to the range of redshifts in our sample and the unknown gas metallicity to be $\approx 15\%$ and $\approx 10\%$, respectively. Our results show that dwarf galaxies have only $\lesssim 15\%$ of their baryon budget in stars and the cool CGM, with the rest residing in the warm/hot CGM or ejected from the dark matter halos.

==> TA1-cool_gas_in_dwarfs_galaxies.txt <==
#	Galaxy ID		z	log(M*/Msun)	log(M200m/Msun)	R200m (kpc)	log(N_HI/cm^-2)	impact parameter (kpc)	impact parameter/R200m	Ref.
1	J2339_z0.08_24		0.083	6.80 \pm 0.2	10.21 \pm 0.14	73 \pm  8	>15.00		24	0.33 \pm 0.03	M24
2	J2245_z0.13_74		0.135	7.10 \pm 0.2	10.36 \pm 0.14  78 \pm  8	<13.01          74	0.95 \pm 0.10	M24
3 	J2308_z0.16_57		0.160	7.10 \pm 0.2	10.40 \pm 0.13  78 \pm  8	<13.51          57	0.73 \pm 0.07	M24
4 	J0333_z0.20_38		0.204	7.20 \pm 0.2	10.44 \pm 0.13  78 \pm  8	<12.39          38	0.49 \pm 0.05	M24
5 	J0114_z0.30_64		0.303	7.30 \pm 0.2	10.51 \pm 0.13  76 \pm  8	<13.59          64	0.84 \pm 0.08	M24
6	J122815.96+014944.1	0.003	7.33 \pm 0.1	10.43 \pm 0.09  93 \pm  7	13.86 \pm 0.01	70	0.75 \pm 0.05	LC14
7	J0333_z0.16_41		0.164	7.50 \pm 0.2	10.59 \pm 0.13  91 \pm  9	14.49 \pm 0.20	41	0.45 \pm 0.04	M24
8	J0154_z0.31_73		0.313	7.70 \pm 0.2	10.70 \pm 0.12  88 \pm  8	14.21 \pm 0.04	73	0.83 \pm 0.08	M24
9	D9               	0.139	7.73 \pm 0.1	10.67 \pm 0.08  98 \pm  6	13.04 \pm 0.07	84	0.85 \pm 0.05	J17
10	J2245_z0.28_42 		0.276	7.80 \pm 0.2	10.75 \pm 0.12  94 \pm  9	13.79 \pm 0.04	42	0.45 \pm 0.04	M24
11	D1               	0.123	7.93 \pm 0.1	10.77 \pm 0.08  108 \pm 7	15.70 \pm 0.40	16	0.15 \pm 0.01	J17
12	J0028_z0.22_78 		0.219	8.00 \pm 0.2	10.83 \pm 0.12  104 \pm 10	<12.35	        78	0.75 \pm 0.07	M24
13	J0119_z0.28_89 		0.285	8.00 \pm 0.2	10.85 \pm 0.12  100 \pm 9	14.12 \pm 0.01	89	0.89 \pm 0.08	M24
14	316_200         	0.010	8.02 \pm 0.1	10.78 \pm 0.08  121 \pm 8	>14.23	        41	0.34 \pm 0.02	B14
15	J0110_z0.28_85 		0.280	8.10 \pm 0.2	10.90 \pm 0.12  104 \pm 10	15.00 \pm 0.01	85	0.82 \pm 0.07	M24
16	D2               	0.161	8.13 \pm 0.1	10.89 \pm 0.07  115 \pm 6	15.06 \pm 0.02	21	0.18 \pm 0.01	J17
17	J0357_z0.13_114 	0.130	8.20 \pm 0.2	10.90 \pm 0.12  119 \pm 11	13.30 \pm 0.07	114	0.96 \pm 0.09	M24
18	J2308_z0.10_91		0.097	8.20 \pm 0.2	10.90 \pm 0.12  122 \pm 12	<13.17	        91	0.74 \pm 0.07	M24
19	D4               	0.138	8.23 \pm 0.1	10.92 \pm 0.07  119 \pm 7	14.10 \pm 0.01	56	0.47 \pm 0.03	J17
20	J0154_z0.12_15		0.116	8.30 \pm 0.2	10.95 \pm 0.12  125 \pm 12	>15.50	        15	0.12 \pm 0.01	M24
21	172_157         	0.017	8.32 \pm 0.1	10.93 \pm 0.08  135 \pm 8	>14.57	        52	0.39 \pm 0.02	B14
22	124_197         	0.026	8.32 \pm 0.1	10.93 \pm 0.08  134 \pm 8	14.10 \pm 0.03	101	0.75 \pm 0.04	B14
23	D7              	0.092	8.33 \pm 0.1	10.97 \pm 0.07  129 \pm 7	13.94 \pm 0.01	72	0.56 \pm 0.03	J17
24	87_608          	0.011	8.52 \pm 0.1	11.04 \pm 0.08  147 \pm 9	13.92 \pm 0.03	135	0.92 \pm 0.05	B14
25	D8               	0.095	8.53 \pm 0.1	11.07 \pm 0.08  139 \pm 8	<11.96	        79	0.57 \pm 0.03	J17
26	D5               	0.144	8.63 \pm 0.1	11.12 \pm 0.07  138 \pm 7	14.32 \pm 0.03	57	0.41 \pm 0.02	J17
27	J0154_z0.22_132		0.218	8.70 \pm 0.2	11.16 \pm 0.11  135 \pm 12	<12.71	        132	0.98 \pm 0.08	M24
28	329_403         	0.013	8.82 \pm 0.1	11.20 \pm 0.07  166 \pm 9	<12.40	        105	0.63 \pm 0.04	B14
29	135_580         	0.010	8.82 \pm 0.1	11.20 \pm 0.07  166 \pm 10	13.63 \pm 0.05	120	0.72 \pm 0.04	B14
30	257_269         	0.024	8.82 \pm 0.1	11.19 \pm 0.07  164 \pm 9	13.78 \pm 0.03	125	0.76 \pm 0.04	B14
31	D3               	0.296	8.83 \pm 0.1	11.23 \pm 0.07  134 \pm 7	13.88 \pm 0.01	48	0.36 \pm 0.02	J17
32	322_238         	0.012	9.02 \pm 0.1	11.30 \pm 0.07  180 \pm 10	14.26 \pm 0.03	54	0.30 \pm 0.02	B14
33	J112418.74+420323.1	0.025	9.03 \pm 0.1	11.30 \pm 0.07  178 \pm 10	13.97 \pm 0.01	123	0.69 \pm 0.04	LC14
34	93_248          	0.026	9.12 \pm 0.1	11.35 \pm 0.07  184 \pm 10	<12.26	        124	0.67 \pm 0.04	B14
35	J121413.94+140330.4	0.064	9.13 \pm 0.1	11.37 \pm 0.07  180 \pm 9	14.20 \pm 0.01	70	0.39 \pm 0.02	LC14
36	J112644.33+590926.0	0.004	9.13 \pm 0.1	11.36 \pm 0.07  189 \pm 10	14.26 \pm 0.01	32	0.17 \pm 0.01	LC14
37	210_241         	0.025	9.22 \pm 0.1	11.40 \pm 0.07  192 \pm 10	>14.65	        116	0.60 \pm 0.03	B14
38	D6              	0.184	9.23 \pm 0.1	11.42 \pm 0.07  168 \pm 8	14.00 \pm 0.01	63	0.38 \pm 0.02	J17
39	70_57           	0.034	9.32 \pm 0.1	11.46 \pm 0.07  198 \pm 11	>14.65	        37	0.19 \pm 0.01	B14
40	316_78          	0.039	9.42 \pm 0.1	11.51 \pm 0.07  205 \pm 11	>14.43	        58	0.28 \pm 0.02	B14
